Training normalizing flows with computationally intensive target probability distributions

Machine learning techniques, in particular the so-called normalizing flows, are becoming increasingly popular in the context of Monte Carlo simulations as they can effectively approximate target probability distributions. In the case of lattice field theories (LFT) the target distribution is given by the exponential of the action. The common loss function's gradient estimator based on the "reparametrization trick" requires the calculation of the derivative of the action with respect to the fields. This can present a significant computational cost for complicated, non-local actions like e.g. fermionic action in QCD. In this contribution, we propose an estimator for normalizing flows based on the REINFORCE algorithm that avoids this issue. We apply it to two dimensional Schwinger model with Wilson fermions at criticality and show that it is up to ten times faster in terms of the wall-clock time as well as requiring up to $30\%$ less memory than the reparameterization trick estimator. It is also more numerically stable allowing for single precision calculations and the use of half-float tensor cores. We present an in-depth analysis of the origins of those improvements. We believe that these benefits will appear also outside the realm of the LFT, in each case where the target probability distribution is computationally intensive.

==> covering_letter.txt <==
Dear Editor,

we would like you to consider our paper "Training normalizing flows with computationally intensive target probability
distributions"  for publication in the Computer Physics Communication journal. 

We believe that our paper falls right into the scope of the CPC as it describes a method that can speed up training of Machine Learning generative algoritm based on the normalizing flows up to 10 times.
Normalizing flows can subsequently be used for Monte-Carlo generation of almost independent state configurations thus reducing critical slowing down. We illustrate our method on the 2D dimensional lattice Schwinger model with two flavours of Wilson fermions. We provide detailed studis of timings and GPU memory usage which indicate the main bottleneck of traditional approach to normalizing flow training.

With the manuscript we publish a code containing implementation of algorithm we propose. Up to our knowledge, it is the only publically available code for neural network simulations of the Schwinger model.

Yours sincerely, 
Piotr Bialas, Piotr Korcyl and  Tomasz Stebel

